Observational hints on the torus obscuring gas behaviour through X-rays with NuSTAR data

According to theory, the torus of active galactic nuclei (AGN) is sustained from a wind coming off the accretion disk, and for low efficient AGN, it has been proposed that such structure disappears. However, the exact conditions for its disappearance remain unclear. This can be studied throughout the reflection component at X-rays, which is associated with distant and neutral material at the inner walls of the torus in obscured AGN. We select a sample of 81 AGNs observed with NuSTAR with a distance limit of D< 200\,Mpc and Eddington rate $\rm{\lambda_{Edd} \equiv L_{bol}/L_{Edd}<10^{-3}}$. We fit the 3-70\,keV spectra using a model accounting for a partial-covering absorber plus a reflection component from neutral material. We find that the existence of the reflection component spans in a wide range of black-hole mass and bolometric luminosities, with only $\sim$13\% of our sample (11 sources) lacking of any reflection signatures. These sources fall in the region in which the torus may be lacking in the L-MBH diagram. For the sources with a detected reflection component, we find that the vast majority of them are highly obscured ($\rm{\log \ N_H > 23}$), with $\rm{\sim 20\%}$ being Compton-thick. We also find an increase on the number of unobscured sources and a tentative increase on the ratio between $\rm{FeK\alpha}$ emission line and Compton-hump luminosities toward $\rm{\lambda_{Edd}=10^{-5}}$, suggesting that the contribution of the $\rm{FeK\alpha}$ line changes with Eddington ratio.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
